Short retractions of CAT(1) spaces

We construct short retractions of a CAT(1) space to its small convex subsets. This construction provides an alternative geometric description of an analytic tool introduced by Wilfrid Kendall. Our construction uses a tractrix flow which can be defined as a gradient flow for a family of functions of certain type. In an appendix we prove a general existence result for gradient flows of time-dependent locally Lipschitz semiconcave functions, which is of independent interest.

==> list-of-files.txt <==
list-of-files.txt
retraction.sty
biber.sty
library.bib
retraction.tex
retraction.bbl
mppics/pic-1.mps
mppics/pic-2.mps


